A physical model and a Monte Carlo estimate for the specific intensity spatial derivative, angular derivative and geometric sensitivity

Starting from the radiative transfer equation and its usual boundary conditions, the objective of this work is to design Monte Carlo algorithms estimating the specific intensity spatial and angular derivatives as well as its geometric sensitivity. The present document is structured in three parts, each of them dedicated to a specific derivative of the intensity. Although they are all assembled here in one document each derivative is of interest independently whether it be for radiative transfers analysis or engineering conception. Therefore, they are thought to be written as three different papers and are presented here as such. Estimating derivatives of the specific intensity when solving radiative transfers using a Monte-Carlo algorithm is challenging. Finite differences are often not sufficiently accurate and directly estimating the derivative from a specific Monte-Carlo algorithm can lead to arduous formal or numerical developments. The proposition here is to work from the radiative transfer equation and its boundary conditions to design a physical model for each derivatives. Only then Monte-Carlo algorithms are built from the derivatives differential equations using the usual equivalent path integral. Since the same methodology is applied to the specific intensity spatial derivative, angular derivative and geometric sensitivity we chose to keep the same writing structure for all three parts so that all common ideas and developments appears exactly the same. We believe this choice to be coherent to facilitate the reader's understanding. Finally, these are preliminary versions of the final papers: for each parts the theory is fully described, but, although they have been implemented, the examples and algorithms sections are not always complete. This will be mentioned in the introductions of the concerned sections.

==> Slab_4_1.dat <==
x flux eflux gflux egflux
-0.5 109.619 0.0560723 2.2666 0.000712439
-0.25 110.234 0.0570964 1.19594 0.000479784
0 110.494 0.057522 -4.50055e-05 0.000357186
0.25 110.234 0.0570964 -1.19666 0.000479496 
0.5 109.646 0.0561164 -2.2656 0.000712228
0.75 108.628 0.0543645 -3.10766 0.000939545
1 107.437 0.0522163 -3.66447 0.00111469
1.25 105.986 0.049433 -3.93201 0.00121975
1.5 104.7 0.0467891 -3.94461 0.00125426


==> Slab_4_1bis.dat <==
x flux eflux 3eflux grad egrad 3egrad
0 107.409 0.00521642 0.0156493 3.66369 0.000111412 0.000334235
0.222222 108.495 0.00541302 0.0162391 3.1828 9.61242e-05 0.000288372
0.444444 109.385 0.00556748 0.0167024 2.47472 7.65687e-05 0.000229706
0.666667 110.025 0.00567509 0.0170253 1.5728 5.5322e-05 0.000165966
0.888889 110.365 0.00573116 0.0171935 0.539706 3.85006e-05 0.000115502
1.111111 110.377 0.00573306 0.0171992 -0.539713 3.85051e-05 0.000115515
1.333333 110.031 0.00567611 0.0170283 -1.5727 5.53334e-05 0.000166
1.555556 109.388 0.00556808 0.0167042 -2.47472 7.65638e-05 0.000229691
1.777778 108.486 0.0054114 0.0162342 -3.18269 9.61335e-05 0.000288401
2 107.413 0.00521706 0.0156512 -3.66378 0.000111404 0.000334211


==> Slab_4_2.dat <==
x flux eflux gflux egflux
-0.5 100.38 0.0224009 0.906176 0.000285119
-0.25 100.619 0.0228006 0.478573 0.000191966
0 100.706 0.0229426 -0.000215939 0.000142972
0.25 100.63 0.0228183 -0.478467 0.000191654
0.5 100.358 0.0223643 -0.90637 0.000285056
0.75 100.014 0.021771 -1.24257 0.00037546
1 99.5155 0.0208717 -1.46523 0.000445266
1.25 98.9851 0.0198564 -1.57259 0.000488327 
1.5 98.4451 0.0187509 -1.57753 0.000501486


==> Slab_4_2bis.dat <==
x flux eflux gflux egflux
-1 99.5089 0.0208593 1.46525 0.000445707
-0.777778 99.9267 0.021617 1.27296 0.000384496 
-0.555556 100.326 0.0223089 0.98995 0.000306463
-0.333333 100.584 0.022743 0.628973 0.000221028
-0.111111 100.671 0.0228851 0.215816 0.00015381
0.111111 100.702 0.022937 -0.215735 0.000153875
0.333333 100.566 0.0227127 -0.628874 0.000221065
0.555556 100.332 0.0223203 -0.989843 0.000306406
0.777778 99.9292 0.0216215 -1.27255 0.000384188
1 99.4852 0.0208153 -1.46521 0.000445722



==> Sphere_4_1.dat <==
x l el gl egl
0 99.9992 0.00367693 11.545 0.00322256 
0.1 101.997 0.00366793 11.5494 0.00295524
0.2 104.005 0.00364168 11.544 0.00266093
0.3 106.005 0.00359573 11.5459 0.00236751
0.4 108.003 0.00352796 11.5465 0.00205645
0.5 110.002 0.0034346 11.5479 0.00170707
0.6 112.001 0.00330816 11.5482 0.00132824
0.7 114.001 0.00313582 11.5468 0.00101128
0.8 116.002 0.00288974 11.5466 0.00133906
0.9 118 0.00248878 11.5463 0.00331052


==> Sphere_4_2.dat <==
x l el gl egl
0 99.9962 0.00703893 11.5504 0.00547877
0.1 102.003 0.00702524 11.5485 0.00526535
0.2 104.001 0.00698606 11.542 0.00508521
0.3 106.01 0.00692048 11.5479 0.0049162
0.4 108.011 0.00682591 11.5532 0.00482988
0.5 109.985 0.00669887 11.5522 0.00473862
0.6 111.997 0.00653372 11.5548 0.00477834
0.7 114.01 0.00632335 11.5496 0.00498024
0.8 116.002 0.0060519 11.5475 0.0056758
0.9 117.999 0.00567488 11.5452 0.00802056


==> Sphere_4_2bis.dat <==
x l el 3el gl egl 3egl
0 100.001 0.00222572 0.00667715 11.5473 0.00172833 0.005185
0.1 102 0.00222167 0.00666501 11.5477 0.00166376 0.00499128
0.2 104 0.00220935 0.00662804 11.5453 0.0016085 0.00482549
0.3 106 0.00218858 0.00656573 11.5486 0.00156232 0.00468695
0.4 108.003 0.00215841 0.00647523 11.5463 0.00152745 0.00458234
0.5 110.002 0.00211831 0.00635493 11.5477 0.00150712 0.00452136
0.6 111.999 0.00206633 0.00619898 11.5465 0.00150772 0.00452316
0.7 113.999 0.00199964 0.00599893 11.5481 0.00157976 0.00473929
0.8 115.999 0.00191332 0.00573997 11.5509 0.00179158 0.00537474
0.9 117.998 0.00179463 0.00538389 11.5481 0.00253414 0.00760242


==> Sphere_4_3.dat <==
x l el gl egl
0 99.9899 0.0367821 11.5223 0.0423541
0.1 102.015 0.0376192 12.11 0.0423076
0.2 104.23 0.0383259 12.7181 0.0425593
0.3 106.523 0.0387748 13.4395 0.0418136
0.4 108.801 0.0390327 14.0776 0.040938
0.5 111.254 0.0388683 14.8546 0.0396869
0.6 113.96 0.0384848 15.5685 0.0367665
0.7 116.77 0.0374479 16.3836 0.0338677
0.8 119.655 0.0354419 17.1837 0.0337579
0.9 122.764 0.031441 18.1096 0.057082


==> Sphere_4_3bis.dat <==
x l el gl egl
0 100.001 0.00368369 11.5408 0.0046105
0.1 102.061 0.00378604 12.2663 0.00474639
0.2 104.253 0.00387185 13.0141 0.00483238
0.3 106.574 0.00393893 13.8265 0.00489416
0.4 109.044 0.00398136 14.6753 0.00488369
0.5 111.664 0.00399437 15.5846 0.00479833
0.6 114.439 0.00396648 16.5538 0.00460716
0.7 117.399 0.00387886 17.5706 0.0044988
0.8 120.548 0.00369329 18.6505 0.00426642
0.9 123.869 0.00330086 19.8145 0.00644142


==> resultats_analytique.dat <==
delta vf
0.000000 0.059864 
0.007071 0.060030 
0.014142 0.060196 
0.021213 0.060361 
0.028284 0.060526 
0.035355 0.060690 
0.042426 0.060854 
0.049497 0.061017 
0.056569 0.061179 
0.063640 0.061341 
0.070711 0.061502 
0.077782 0.061662 
0.084853 0.061822 
0.091924 0.061981 
0.098995 0.062140 
0.106066 0.062298 
0.113137 0.062455 
0.120208 0.062611 
0.127279 0.062767 
0.134350 0.062922 
0.141421 0.063076 
0.148492 0.063230 
0.155563 0.063383 
0.162635 0.063535 
0.169706 0.063686 
0.176777 0.063836 
0.183848 0.063986 
0.190919 0.064135 
0.197990 0.064283 
0.205061 0.064430 
0.212132 0.064577 
0.219203 0.064722 
0.226274 0.064867 
0.233345 0.065011 
0.240416 0.065153 
0.247487 0.065295 
0.254558 0.065437 
0.261630 0.065577 
0.268701 0.065716 
0.275772 0.065854 
0.282843 0.065992 
0.289914 0.066128 
0.296985 0.066264 
0.304056 0.066398 
0.311127 0.066532 
0.318198 0.066664 
0.325269 0.066796 
0.332340 0.066926 
0.339411 0.067056 
0.346482 0.067184 
0.353553 0.067312 
0.360624 0.067438 
0.367696 0.067563 
0.374767 0.067688 
0.381838 0.067811 
0.388909 0.067933 
0.395980 0.068054 
0.403051 0.068174 
0.410122 0.068292 
0.417193 0.068410 
0.424264 0.068526 
0.431335 0.068642 
0.438406 0.068756 
0.445477 0.068869 
0.452548 0.068980 
0.459619 0.069091 
0.466690 0.069200 
0.473762 0.069309 
0.480833 0.069415 
0.487904 0.069521 
0.494975 0.069626 
0.502046 0.069729 
0.509117 0.069831 
0.516188 0.069932 
0.523259 0.070031 
0.530330 0.070130 
0.537401 0.070227 
0.544472 0.070322 
0.551543 0.070417 
0.558614 0.070510 
0.565685 0.070601 
0.572756 0.070692 
0.579828 0.070781 
0.586899 0.070869 
0.593970 0.070955 
0.601041 0.071040 
0.608112 0.071124 
0.615183 0.071206 
0.622254 0.071287 
0.629325 0.071367 
0.636396 0.071445 
0.643467 0.071522 
0.650538 0.071597 
0.657609 0.071671 
0.664680 0.071744 
0.671751 0.071815 
0.678823 0.071885 
0.685894 0.071953 
0.692965 0.072020 
0.700036 0.072086 
0.707107 0.072150 
0.714178 0.072212 
0.721249 0.072274 
0.728320 0.072333 
0.735391 0.072391 
0.742462 0.072448 
0.749533 0.072503 
0.756604 0.072557 
0.763675 0.072609 
0.770746 0.072660 
0.777817 0.072709 
0.784889 0.072757 
0.791960 0.072804 
0.799031 0.072848 
0.806102 0.072892 
0.813173 0.072933 
0.820244 0.072974 
0.827315 0.073012 
0.834386 0.073049 
0.841457 0.073085 
0.848528 0.073119 
0.855599 0.073152 
0.862670 0.073183 
0.869741 0.073212 
0.876812 0.073240 
0.883883 0.073267 
0.890955 0.073292 
0.898026 0.073315 
0.905097 0.073337 
0.912168 0.073357 
0.919239 0.073375 
0.926310 0.073393 
0.933381 0.073408 
0.940452 0.073422 
0.947523 0.073434 
0.954594 0.073445 
0.961665 0.073455 
0.968736 0.073462 
0.975807 0.073468 
0.982878 0.073473 
0.989949 0.073476 
0.997021 0.073477 
1.004092 0.073477 
1.011163 0.073476 
1.018234 0.073472 
1.025305 0.073468 
1.032376 0.073461 
1.039447 0.073453 
1.046518 0.073444 
1.053589 0.073433 
1.060660 0.073420 
1.067731 0.073406 
1.074802 0.073390 
1.081873 0.073373 
1.088944 0.073354 
1.096016 0.073333 
1.103087 0.073311 
1.110158 0.073288 
1.117229 0.073263 
1.124300 0.073236 
1.131371 0.073208 
1.138442 0.073178 
1.145513 0.073147 
1.152584 0.073114 
1.159655 0.073080 
1.166726 0.073044 
1.173797 0.073006 
1.180868 0.072967 
1.187939 0.072927 
1.195010 0.072885 
1.202082 0.072841 
1.209153 0.072796 
1.216224 0.072750 
1.223295 0.072702 
1.230366 0.072652 
1.237437 0.072601 
1.244508 0.072549 
1.251579 0.072495 
1.258650 0.072439 
1.265721 0.072382 
1.272792 0.072324 
1.279863 0.072264 
1.286934 0.072203 
1.294005 0.072140 
1.301076 0.072076 
1.308148 0.072010 
1.315219 0.071943 
1.322290 0.071874 
1.329361 0.071804 
1.336432 0.071733 
1.343503 0.071660 
1.350574 0.071586 
1.357645 0.071510 
1.364716 0.071433 
1.371787 0.071354 
1.378858 0.071275 
1.385929 0.071193 
1.393000 0.071111 
1.400071 0.071027 
1.407142 0.070942 
1.414214 0.070855 
1.421285 0.070767 
1.428356 0.070678 
1.435427 0.070587 
1.442498 0.070495 
1.449569 0.070402 
1.456640 0.070307 
1.463711 0.070211 
1.470782 0.070114 
1.477853 0.070016 
1.484924 0.069916 
1.491995 0.069815 
1.499066 0.069713 
1.506137 0.069609 
1.513209 0.069505 
1.520280 0.069399 
1.527351 0.069292 
1.534422 0.069183 
1.541493 0.069074 
1.548564 0.068963 
1.555635 0.068851 
1.562706 0.068738 
1.569777 0.068623 
1.576848 0.068508 
1.583919 0.068391 
1.590990 0.068274 
1.598061 0.068155 
1.605132 0.068035 
1.612203 0.067914 
1.619275 0.067791 
1.626346 0.067668 
1.633417 0.067544 
1.640488 0.067418 
1.647559 0.067292 
1.654630 0.067164 
1.661701 0.067036 
1.668772 0.066906 
1.675843 0.066775 
1.682914 0.066644 
1.689985 0.066511 
1.697056 0.066377 
1.704127 0.066243 
1.711198 0.066107 
1.718269 0.065970 
1.725341 0.065833 
1.732412 0.065694 
1.739483 0.065555 
1.746554 0.065414 
1.753625 0.065273 
1.760696 0.065131 
1.767767 0.064988 
1.774838 0.064844 
1.781909 0.064699 
1.788980 0.064554 
1.796051 0.064407 
1.803122 0.064260 
1.810193 0.064112 
1.817264 0.063963 
1.824335 0.063813 
1.831407 0.063662 
1.838478 0.063511 
1.845549 0.063359 
1.852620 0.063206 
1.859691 0.063052 
1.866762 0.062898 
1.873833 0.062743 
1.880904 0.062587 
1.887975 0.062430 
1.895046 0.062273 
1.902117 0.062115 
1.909188 0.061956 
1.916259 0.061797 
1.923330 0.061637 
1.930402 0.061477 
1.937473 0.061315 
1.944544 0.061154 
1.951615 0.060991 
1.958686 0.060828 
1.965757 0.060665 
1.972828 0.060500 
1.979899 0.060336 
1.986970 0.060170 
1.994041 0.060004 
2.001112 0.059838 
2.008183 0.059671 
2.015254 0.059504 


==> resultats_der_analytique.dat <==
delta dervf
0.000000 0.016660 
0.007071 0.016607 
0.014142 0.016552 
0.021213 0.016497 
0.028284 0.016440 
0.035355 0.016383 
0.042426 0.016324 
0.049497 0.016265 
0.056569 0.016204 
0.063640 0.016142 
0.070711 0.016079 
0.077782 0.016015 
0.084853 0.015950 
0.091924 0.015884 
0.098995 0.015817 
0.106066 0.015748 
0.113137 0.015679 
0.120208 0.015609 
0.127279 0.015537 
0.134350 0.015465 
0.141421 0.015391 
0.148492 0.015316 
0.155563 0.015240 
0.162635 0.015163 
0.169706 0.015085 
0.176777 0.015006 
0.183848 0.014926 
0.190919 0.014845 
0.197990 0.014763 
0.205061 0.014679 
0.212132 0.014595 
0.219203 0.014510 
0.226274 0.014423 
0.233345 0.014336 
0.240416 0.014247 
0.247487 0.014157 
0.254558 0.014067 
0.261630 0.013975 
0.268701 0.013882 
0.275772 0.013788 
0.282843 0.013693 
0.289914 0.013597 
0.296985 0.013500 
0.304056 0.013402 
0.311127 0.013303 
0.318198 0.013204 
0.325269 0.013103 
0.332340 0.013001 
0.339411 0.012898 
0.346482 0.012794 
0.353553 0.012689 
0.360624 0.012583 
0.367696 0.012476 
0.374767 0.012368 
0.381838 0.012259 
0.388909 0.012149 
0.395980 0.012038 
0.403051 0.011926 
0.410122 0.011814 
0.417193 0.011700 
0.424264 0.011585 
0.431335 0.011470 
0.438406 0.011353 
0.445477 0.011236 
0.452548 0.011118 
0.459619 0.010999 
0.466690 0.010879 
0.473762 0.010758 
0.480833 0.010636 
0.487904 0.010513 
0.494975 0.010390 
0.502046 0.010265 
0.509117 0.010140 
0.516188 0.010014 
0.523259 0.009887 
0.530330 0.009760 
0.537401 0.009631 
0.544472 0.009502 
0.551543 0.009372 
0.558614 0.009241 
0.565685 0.009109 
0.572756 0.008977 
0.579828 0.008844 
0.586899 0.008710 
0.593970 0.008575 
0.601041 0.008440 
0.608112 0.008304 
0.615183 0.008167 
0.622254 0.008030 
0.629325 0.007892 
0.636396 0.007753 
0.643467 0.007614 
0.650538 0.007474 
0.657609 0.007333 
0.664680 0.007191 
0.671751 0.007049 
0.678823 0.006907 
0.685894 0.006764 
0.692965 0.006620 
0.700036 0.006476 
0.707107 0.006331 
0.714178 0.006185 
0.721249 0.006039 
0.728320 0.005893 
0.735391 0.005746 
0.742462 0.005599 
0.749533 0.005451 
0.756604 0.005302 
0.763675 0.005153 
0.770746 0.005004 
0.777817 0.004854 
0.784889 0.004704 
0.791960 0.004553 
0.799031 0.004402 
0.806102 0.004251 
0.813173 0.004099 
0.820244 0.003947 
0.827315 0.003794 
0.834386 0.003642 
0.841457 0.003489 
0.848528 0.003335 
0.855599 0.003181 
0.862670 0.003027 
0.869741 0.002873 
0.876812 0.002719 
0.883883 0.002564 
0.890955 0.002409 
0.898026 0.002254 
0.905097 0.002098 
0.912168 0.001943 
0.919239 0.001787 
0.926310 0.001631 
0.933381 0.001475 
0.940452 0.001319 
0.947523 0.001162 
0.954594 0.001006 
0.961665 0.000849 
0.968736 0.000693 
0.975807 0.000536 
0.982878 0.000380 
0.989949 0.000223 
0.997021 0.000066 
1.004092 -0.000091 
1.011163 -0.000247 
1.018234 -0.000404 
1.025305 -0.000561 
1.032376 -0.000717 
1.039447 -0.000874 
1.046518 -0.001031 
1.053589 -0.001187 
1.060660 -0.001343 
1.067731 -0.001499 
1.074802 -0.001655 
1.081873 -0.001811 
1.088944 -0.001967 
1.096016 -0.002123 
1.103087 -0.002278 
1.110158 -0.002433 
1.117229 -0.002588 
1.124300 -0.002743 
1.131371 -0.002897 
1.138442 -0.003052 
1.145513 -0.003206 
1.152584 -0.003359 
1.159655 -0.003513 
1.166726 -0.003666 
1.173797 -0.003818 
1.180868 -0.003971 
1.187939 -0.004123 
1.195010 -0.004275 
1.202082 -0.004426 
1.209153 -0.004577 
1.216224 -0.004728 
1.223295 -0.004878 
1.230366 -0.005027 
1.237437 -0.005177 
1.244508 -0.005326 
1.251579 -0.005474 
1.258650 -0.005622 
1.265721 -0.005769 
1.272792 -0.005916 
1.279863 -0.006062 
1.286934 -0.006208 
1.294005 -0.006354 
1.301076 -0.006498 
1.308148 -0.006643 
1.315219 -0.006786 
1.322290 -0.006929 
1.329361 -0.007072 
1.336432 -0.007214 
1.343503 -0.007355 
1.350574 -0.007496 
1.357645 -0.007636 
1.364716 -0.007775 
1.371787 -0.007914 
1.378858 -0.008052 
1.385929 -0.008189 
1.393000 -0.008326 
1.400071 -0.008461 
1.407142 -0.008597 
1.414214 -0.008731 
1.421285 -0.008865 
1.428356 -0.008998 
1.435427 -0.009130 
1.442498 -0.009262 
1.449569 -0.009392 
1.456640 -0.009522 
1.463711 -0.009651 
1.470782 -0.009780 
1.477853 -0.009907 
1.484924 -0.010034 
1.491995 -0.010160 
1.499066 -0.010285 
1.506137 -0.010409 
1.513209 -0.010533 
1.520280 -0.010655 
1.527351 -0.010777 
1.534422 -0.010898 
1.541493 -0.011018 
1.548564 -0.011137 
1.555635 -0.011255 
1.562706 -0.011372 
1.569777 -0.011488 
1.576848 -0.011603 
1.583919 -0.011718 
1.590990 -0.011831 
1.598061 -0.011944 
1.605132 -0.012056 
1.612203 -0.012166 
1.619275 -0.012276 
1.626346 -0.012385 
1.633417 -0.012492 
1.640488 -0.012599 
1.647559 -0.012705 
1.654630 -0.012810 
1.661701 -0.012914 
1.668772 -0.013017 
1.675843 -0.013118 
1.682914 -0.013219 
1.689985 -0.013319 
1.697056 -0.013418 
1.704127 -0.013516 
1.711198 -0.013613 
1.718269 -0.013708 
1.725341 -0.013803 
1.732412 -0.013897 
1.739483 -0.013989 
1.746554 -0.014081 
1.753625 -0.014171 
1.760696 -0.014261 
1.767767 -0.014349 
1.774838 -0.014437 
1.781909 -0.014523 
1.788980 -0.014608 
1.796051 -0.014693 
1.803122 -0.014776 
1.810193 -0.014858 
1.817264 -0.014939 
1.824335 -0.015019 
1.831407 -0.015098 
1.838478 -0.015176 
1.845549 -0.015252 
1.852620 -0.015328 
1.859691 -0.015403 
1.866762 -0.015476 
1.873833 -0.015548 
1.880904 -0.015620 
1.887975 -0.015690 
1.895046 -0.015759 
1.902117 -0.015827 
1.909188 -0.015894 
1.916259 -0.015960 
1.923330 -0.016025 
1.930402 -0.016089 
1.937473 -0.016152 
1.944544 -0.016214 
1.951615 -0.016274 
1.958686 -0.016334 
1.965757 -0.016392 
1.972828 -0.016449 
1.979899 -0.016506 
1.986970 -0.016561 
1.994041 -0.016615 
2.001112 -0.016668 
2.008183 -0.016720 
2.015254 -0.016771 

